A Quantitative Model Of Trust as a Predictor of Social Group Sizes and its Implications for Technology

The human capacity for working together and with tools builds on cognitive abilities that, while not unique to humans, are most developed in humans both in scale and plasticity. Our capacity to engage with collaborators and with technology requires a continuous expenditure of attentive work that we show may be understood in terms of what is heuristically argued as`trust' in socio-economic fields. By adopting a `social physics' of information approach, we are able to bring dimensional analysis to bear on an anthropological-economic issue. The cognitive-economic trade-off between group size and rate of attention to detail is the connection between these. This allows humans to scale cooperative effort across groups, from teams to communities, with a trade-off between group size and attention. We show here that an accurate concept of trust follows a bipartite `economy of work' model, and that this leads to correct predictions about the statistical distribution of group sizes in society. Trust is essentially a cognitive-economic issue that depends on the memory cost of past behaviour and on the frequency of attentive policing of intent. All this leads to the characteristic `fractal' structure for human communities. The balance between attraction to some alpha attractor and dispersion due to conflict fully explains data from all relevant sources. The implications of our method suggest a broad applicability beyond purely social groupings to general resource constrained interactions, e.g. in work, technology, cybernetics, and generalized socio-economic systems of all kinds.

==> figure_captions.txt <==

Figure 1:

Groups form either because agents come together independently
attracted to contribute to a common cause (like fighting a common
enemy or working on a common product), or they form emergent clusters
by pairwise percolation of promise relationships. The alignment of
intent between autonomous agents is co-dependent with their
interactions.  This applies to agents of any type, whether biological,
sociological, or cybernetic (human-technological). In our model, we
assume the left hand picture of attraction in which `mistrust' of the
central `seed' promise drives increased attention and potentially
proximity as a secondary effect.

Figure 2:

The cheapest approach to alignment over a group can be seeded by a
basic common calibration triangle in Promise Theory allows two agents
to work together on behalf of a third, or allows a third to act as a
seed effectively bringing them into alignment $X=Y$.  From Promise
Theory, one would expect opportunistic dyadic structures $N=2$ for
compositional or symbiotic specialization, with more important
coordinated structures built from equilibrated/cross-checked triads
$N=3$.

Figure 3:

Curve fit of data using the formula in equation \ref{formula} with
data from around 200,000 agents on Wikipedia. The crosses approximate
error uncertainty. The model fit is expected to be worst for small $N$
due to integer effects. In the Wikipedia results, $\beta = 1$ gives
the appropriate fit.  In Dunbar's human groups. $\beta=0.75$ is a
closer estimate of the promise efficiency.

Figure 4:

A table of predicted hierarchy of group statistical size and
contention maxima for three different parameters involving human
interactions. See figure \ref{hierarchy} for a schematic of how to
read the sequences. Each parameter column makes a close fit with data
selections with different average cognitive capacities. The figures
for purely human interactions match the numbers for the Dunbar
hierarchy most closely, and those involving bots with artificial
cognitive stamina indicate a slightly higher tolerance for average
group size.

Figure 5:

A schematic showing how to read the hierarchy in figure 4.

Figure 6:

The group equilibrium law plotted for $\langle N\rangle_{\overline T}
= 4,8,30,150$ illustrating the flattening of group probability curves
with increasing number. The amplitude gives an approximate magnitude
for the attention power rate required to maintain each level.

Figure 7:

Approximate brain process oscillation frequencies associated with
heightened attention.

